Interstellar Dust-Catalyzed Molecular Hydrogen Formation Enabled by Nuclear Quantum Effects

Molecular hydrogen (H$_2$) is one of the key chemical species that controls and shapes a wide spectrum of astrophysical processes from galaxy evolution to planet formation. Although catalyzation on dust grain surfaces is the dominant formation channel of H$_2$ in the interstellar medium, its efficiency across $20-200~\rm K$ has remained not fully understood. Here, using multiscale simulations combining ab-initio-level machine learning force fields, constrained path-integral Monte Carlo, and kinetic Monte Carlo, we perform a systematic, quantum-mechanical study of the full H$_2$ formation sequence, including hydrogen adsorption, diffusion, association and desorption. We explicitly consider the decoupling of gas and dust temperatures, making our results applicable to photon-dominated regions (PDRs) and dense cold clouds. Our results show that on the bare, crystalline surfaces studied here (graphitic and silicate grains), physisorbed hydrogen is negligible, and nuclear quantum effects (NQEs) in chemisorbed hydrogen atoms are essential for efficient formation at low temperatures, overcoming the classical Boltzmann suppression. This work presents a quantitative NQEs-inclusive study on silicate surfaces (exemplified by enstatite) and graphitic grains, revealing surface-specific adsorption behavior. These findings provide a first-principles quantum foundation for interstellar H$_2$ formation, complementing empirical multipliers, and enable new observational constraints on dust composition and molecular cloud evolution. The framework also extends to other astrochemical reactions on dust grains under full NQEs.

==> git_token.txt <==
olp_6yBTcwHdnCWaCUFK0f7V1oeXBlQz8r1ZeY62

